Explainable Video Action Reasoning via Prior Knowledge and State Transitions

Human action analysis and understanding in videos is an important and challenging task. Although substantial progress has been made in past years, the explainability of existing methods is still limited. In this work, we propose a novel action reasoning framework that uses prior knowledge to explain semantic-level observations of video state changes. Our method takes advantage of both classical reasoning and modern deep learning approaches. Specifically, prior knowledge is defined as the information of a target video domain, including a set of objects, attributes and relationships in the target video domain, as well as relevant actions defined by the temporal attribute and relationship changes (i.e. state transitions). Given a video sequence, we first generate a scene graph on each frame to represent concerned objects, attributes and relationships. Then those scene graphs are linked by tracking objects across frames to form a spatio-temporal graph (also called video graph), which represents semantic-level video states. Finally, by sequentially examining each state transition in the video graph, our method can detect and explain how those actions are executed with prior knowledge, just like the logical manner of thinking by humans. Compared to previous works, the action reasoning results of our method can be explained by both logical rules and semantic-level observations of video content changes. Besides, the proposed method can be used to detect multiple concurrent actions with detailed information, such as who (particular objects), when (time), where (object locations) and how (what kind of changes). Experiments on a re-annotated dataset CAD-120 show the effectiveness of our method.

==> comments_364.txt <==
This paper proposed an explainable video action reasoning method with prior knowledge and state transitions. During the testing stage, this method detects objects and scene graphs for video graph generation and explains performed actions on these attribute or relationship changes. Experiments on the re-annotated CAD-120 dataset show its interpretability and efficacy.

The idea of this paper is novel and very interesting, it bridges the gap between the rule-based logical reasoning and deep learning based video analysis. This paper is well written and easy to follow. My main concerns are follows:
1. When the number of state transitions increases, should the pre-trained models be fine-tuned for new conditions?
2. In line 203, "our method is based on the bottom-up action reasoning scheme, and thus it can be used to detect multiple concurrent actions". What is the exact meaning of the "bottom-up action reasoning scheme"? 
3. It seems that the video graph representation provides useful information for high-level video understanding. Can it be used in other visual tasks, such as video summarization and retrieval? 
4. The video state often smoothly changes, how to obtain the state transition time of an action?
5. How to detect the states of occluded objects?
6. The evaluation dataset is small when compared to the traditional action recognition datasets. I suggest the author collect a larger dataset on multiple video domains, although it is time-consuming. I believe it has good potential on the explainable video analysis in future work.



